Language-Conditioned Offline RL for Multi-Robot Navigation

We present a method for developing navigation policies for multi-robot teams that interpret and follow natural language instructions. We condition these policies on embeddings from pretrained Large Language Models (LLMs), and train them via offline reinforcement learning with as little as 20 minutes of randomly-collected data. Experiments on a team of five real robots show that these policies generalize well to unseen commands, indicating an understanding of the LLM latent space. Our method requires no simulators or environment models, and produces low-latency control policies that can be deployed directly to real robots without finetuning. We provide videos of our experiments at https://sites.google.com/view/llm-marl.

==> comments.txt <==
Present abstract as combination of two or three elements
ALREADY DONE: Write a paragraph, quantify how long closed loop latency is
Maybe do high/low level split, this is what our experiments do
IDK: Use the word end to end (high level specification on one side, low level policy on the output)
    What's new is the first end is the human input
    Look at HRI
ALREADY DONE: Say in the intro that most tasks focus on point navigation
Find a very convincing way to pitch the problems we are addressing
    Important to instruct them with natural language
    Hard in multi agent, because .... (crystallize low latency here)
        Single robot tasks, everything is low latency because things are not moving (already in, emphasize, this should also come earlier)
    To address this challenge, we do end to end learning ...

    Why do we want to control thru natural language
    Why is it so hard? Why do other NLP methods not work well?
        In contrast to single robot, multirobot require realtime

More citations in intro (at least 10)
    Need HRI citations

Change first contribution (sentence should be bullet point)
We are the first to do end to end ....

Never start a sentence with a citation

First paragraph of approach, unclear. Make it clear you have reward functions and associated tasks

DONE: Rename 4.1 into something more interesting, since dataset creation is novel (procedural multiagent dataset generation, automated, etc)

DONE: Represent 129 (agent command example) to make it clear that it is multiagent. Can also say something about no robot id for invariance. Multirobot command is a concatenation of the two commands, say something like a billion multiagent commands (through combinatorics).

Diagram figure: draw tasks as input so we can actually read them. And ... showing many other commands are possible

Write that we are creating new multiagent states from single observations (procedural generation?)

DONE: Focus paper on multiagent navigation. Navigation in title. Section 4.1, TELL HOW WE generate the rewards. Move from experiments section to methods section.

DONE: Change expected SARSA to something like "Extending Expected SARSA". State that eq 5-9 are new

DONE: Arrange collision - collision, distance - distance plots


Run more experiments. See if we can run a very long experiments. Test on 5 agents and on 1 if trained on 3 agents.
